Informative Initialization and Kernel Selection Improves t-SNE for Biological Sequences

The t-distributed stochastic neighbor embedding (t- SNE) is a method for interpreting high dimensional (HD) data by mapping each point to a low dimensional (LD) space (usually two-dimensional). It seeks to retain the structure of the data. An important component of the t-SNE algorithm is the initialization procedure, which begins with the random initialization of an LD vector. Points in this initial vector are then updated to minimize the loss function (the KL divergence) iteratively using gradient descent. This leads comparable points to attract one another while pushing dissimilar points apart. We believe that, by default, these algorithms should employ some form of informative initialization. Another essential component of the t-SNE is using a kernel matrix, a similarity matrix comprising the pairwise distances among the sequences. For t-SNE-based visualization, the Gaussian kernel is employed by default in the literature. However, we show that kernel selection can also play a crucial role in the performance of t-SNE. In this work, we assess the performance of t-SNE with various alternative initialization methods and kernels, using four different sets, out of which three are biological sequences (nucleotide, protein, etc.) datasets obtained from various sources, such as the well-known GISAID database for sequences of the SARS- CoV-2 virus. We perform subjective and objective assessments of these alternatives. We use the resulting t-SNE plots and k- ary neighborhood agreement (k-ANA) to evaluate and compare the proposed methods with the baselines. We show that by using different techniques, such as informed initialization and kernel matrix selection, that t-SNE performs significantly better. Moreover, we show that t-SNE also takes fewer iterations to converge faster with more intelligent initialization.

==> Images/tikz_figure/Circle_Data_Gaussian_Auc.txt <==
Iteration	AUC_Random	AUC_PCA	AUC_ICA	AUC_Ensemble
100	0.76640279	0.8078088946	0.8140387402	0.8120805403
200	0.8316278302	0.8314887783	0.8313837049	0.8315118031
300	0.831901984	0.8320125783	0.8318085137	0.8318277622
400	0.8330709403	0.831920561	0.8318911977	0.8320408444
500	0.8385059239	0.8449821772	0.849355541	0.8521287771
600	0.7920719042	0.8045018074	0.7910118154	0.8056337361
700	0.7852443789	0.7829176996	0.7838011957	0.787068229
800	0.7850376059	0.78159663	0.7837476379	0.7845280081
900	0.7852602807	0.7821615448	0.7838956007	0.7850888281
1000	0.7852454177	0.7825381681	0.7840039585	0.7858446236
1100	0.7855241144	0.7825621558	0.783842812	0.7857938562
1200	0.785430493	0.7826664601	0.7838094832	0.7860563989
1300	0.7854113856	0.7824408507	0.7838432207	0.7858456013
1400	0.785434831	0.7825304683	0.7836703966	0.7858234725
1500	0.7852645525	0.7823989746	0.7839001036	0.7859588733
1600	0.7852494325	0.7825467254	0.7837297141	0.7859702579
1700	0.7850718364	0.7825378143	0.7839847616	0.7859387407
1800	0.785301485	0.7825166862	0.783934165	0.7859641816
1900	0.7851611336	0.7824903525	0.7837277448	0.7860194203
2000	0.7853811572	0.7824700829	0.7838248851	0.7857974454

==> Images/tikz_figure/Circle_Data_Isolation_Auc.txt <==
Iteration	AUC_Random	AUC_PCA	AUC_ICA	AUC_Ensemble
100	0.786483185	0.8122047494	0.8134282237	0.8113007528
200	0.8305768141	0.8316911592	0.8309691734	0.8310971772
300	0.8284811557	0.8313441081	0.8314636791	0.8320160146
400	0.8273342119	0.8317875101	0.8317879128	0.8316644646
500	0.8266626875	0.8428242568	0.8463285216	0.8510261972
600	0.8261087922	0.8070500573	0.7873859823	0.8009440674
700	0.825273195	0.7843597723	0.7819820149	0.7851012624
800	0.8251841404	0.7832177443	0.7822125796	0.7834405822
900	0.823688355	0.783736521	0.7829209478	0.7838635146
1000	0.8241782819	0.7838595421	0.7834055707	0.7840308325
1100	0.8270266115	0.7843239878	0.7835098657	0.7843754622
1200	0.824531697	0.784254915	0.7833507114	0.7843260678
1300	0.8231503908	0.7842768719	0.7831667815	0.7842300399
1400	0.8177045058	0.7839976425	0.7835013032	0.7844036281
1500	0.8108469717	0.7841370155	0.7835775937	0.7841711228
1600	0.8029104985	0.7840894783	0.7835319938	0.7843077981
1700	0.7972875902	0.7839244509	0.7835433353	0.7842421297
1800	0.7943662214	0.7840778663	0.7836998885	0.7843569501
1900	0.7932633249	0.7841616676	0.7834622771	0.7844667852
2000	0.7933358923	0.7842547916	0.7833947685	0.7842867817

==> Images/tikz_figure/Circle_Data_Laplacian_Auc.txt <==
Iteration	AUC_Random	AUC_PCA	AUC_ICA	AUC_Ensemble
100	0.786483185	0.3845247853	0.4197320541	0.5088438077
200	0.8305768141	0.8852728218	0.8793721765	0.8865925525
300	0.8284811557	0.8866107676	0.8863399807	0.8865317837
400	0.8273342119	0.8866107676	0.8863399807	0.8865317837
500	0.8266626875	0.8866107676	0.8863399807	0.8865317837
600	0.8261087922	0.8866107676	0.8863399807	0.8865317837
700	0.825273195	0.8866107676	0.8863399807	0.8865317837
800	0.8251841404	0.8866107676	0.8863399807	0.8865317837
900	0.823688355	0.8866107676	0.8863399807	0.8865317837
1000	0.8241782819	0.8866107676	0.8863399807	0.8865317837
1100	0.8270266115	0.8866107676	0.8863399807	0.8865317837
1200	0.824531697	0.8866107676	0.8863399807	0.8865317837
1300	0.8231503908	0.8866107676	0.8863399807	0.8865317837
1400	0.8177045058	0.8866107676	0.8863399807	0.8865317837
1500	0.8108469717	0.8866107676	0.8863399807	0.8865317837
1600	0.8029104985	0.8866107676	0.8863399807	0.8865317837
1700	0.7972875902	0.8866107676	0.8863399807	0.8865317837
1800	0.7943662214	0.8866107676	0.8863399807	0.8865317837
1900	0.7932633249	0.8866107676	0.8863399807	0.8865317837
2000	0.7933358923	0.8866107676	0.8863399807	0.8865317837

==> Images/tikz_figure/Gaussian_Auc.txt <==
Iteration	AUC_Random	AUC_PCA	AUC_ICA	AUC_LDA	AUC_CMD	AUC_Ensemble
100	0.1565429846	0.1732475337	0.1765134196	0.1773345474	0.1740390915	0.1672751968
200	0.1995866459	0.2021559432	0.2049855653	0.2032637631	0.2005182815	0.201632263
300	0.2021566104	0.2081579919	0.2028526467	0.2039791581	0.2050000592	0.2057316111
400	0.2046167158	0.2038301835	0.2069051606	0.2068607375	0.2047258256	0.2069764506
500	0.2038845498	0.2068365921	0.2062322261	0.2058438131	0.207270063	0.2026055718
600	0.2047768128	0.2085716782	0.2065015612	0.2116211882	0.2057149078	0.2084076734
700	0.2034502525	0.2060953956	0.2096940234	0.207114964	0.208535934	0.2082223308
800	0.2029197407	0.2090633654	0.2082381838	0.2081392089	0.2086393254	0.2059831927
900	0.2027359528	0.2087606683	0.2067321506	0.2088908822	0.2084971358	0.2072811597
1000	0.2003981231	0.2097258561	0.2125720805	0.208068273	0.2078383359	0.2076933615
1100	0.2057501536	0.2050114417	0.2120468702	0.2090655833	0.2094589399	0.2080570564
1200	0.2031732391	0.20624943	0.206842587	0.2110909483	0.2062289484	0.2093724558
1300	0.206201368	0.2088095404	0.21229141	0.2080706155	0.2068522308	0.2051870548
1400	0.2047751675	0.2091925301	0.212635049	0.205551085	0.2076582585	0.208911059
1500	0.2019018776	0.2051845964	0.207884561	0.2117379542	0.2133556081	0.2126612553
1600	0.2043323668	0.2091422504	0.2090670477	0.2109931633	0.2104359931	0.2075131211
1700	0.2045614454	0.204932799	0.2086531724	0.2102124264	0.2145100088	0.2072991643
1800	0.2083945689	0.2066655105	0.2114714791	0.2081196895	0.2084591566	0.2064422222
1900	0.2041125905	0.2105263472	0.2112479533	0.2065072932	0.209790379	0.2123664784
2000	0.2034769445	0.2087037645	0.2049477269	0.2069225158	0.2132460059	0.2109486591

==> Images/tikz_figure/Genome_Data_Approximate.txt <==
Iteration	AUC_Random	AUC_PCA	AUC_ICA	AUC_Ensemble
100	0.03697312831	0.07329566058	0.04813243786	0.05052537834
200	0.03628102024	0.09410826614	0.0534322915	0.07063589617
300	0.03562716259	0.07096579555	0.05248254541	0.06236111739
400	0.03733531589	0.04638652823	0.05087397201	0.03318249266
500	0.03699358122	0.04070793576	0.05247593443	0.03670298967
600	0.03802729094	0.03705246768	0.05241592393	0.03975678311
700	0.03796209616	0.03451367818	0.05149285944	0.04043274009
800	0.03930465076	0.03248525743	0.05140840138	0.04237412267
900	0.03881258607	0.03084017353	0.05264511224	0.04590588218
1000	0.03889562302	0.03028871627	0.05281418116	0.04909569232
1100	0.03867828921	0.02847576065	0.05201174967	0.05062014699
1200	0.03881331957	0.004793534695	0.05162351904	0.05104687292
1300	0.03895312659	0.01037038735	0.05049503078	0.05188682417
1400	0.03845926887	0.01853273137	0.04985012836	0.05108593435
1500	0.0387613274	0.02052167012	0.04875854536	0.05106770755
1600	0.03849670187	0.02141071265	0.04652584372	0.05024139931
1700	0.03905505966	0.02398429344	0.045759004	0.04990682698
1800	0.03869211186	0.02736435433	0.04517074136	0.04927859183
1900	0.03890564894	0.03174016886	0.04382682482	0.0475148794
2000	0.03884442271	0.03420376893	0.04313049116	0.04664034834

==> Images/tikz_figure/Genome_Data_Gaussian.txt <==
Iteration	AUC_Random	AUC_PCA	AUC_ICA	AUC_Ensemble
100	0.1475152032	0.1548029193	0.1556229579	0.1417177028
200	0.328623633	0.3265748906	0.2986337779	0.3174581241
300	0.3427141026	0.3467598004	0.3315622216	0.3405000548
400	0.3442464585	0.3500578349	0.3391719975	0.3455164062
500	0.3448435502	0.3505643107	0.3426590419	0.3462458692
600	0.3441863759	0.3502563777	0.3441342942	0.3461936475
700	0.3443460152	0.3513957325	0.3452845229	0.3468597292
800	0.3450891724	0.3497363008	0.3459243978	0.3467207399
900	0.3448118863	0.3492204902	0.3463092779	0.3479652554
1000	0.3455245865	0.3491697461	0.3466182811	0.3476746114
1100	0.3458943134	0.3470668795	0.3470522371	0.3480720428
1200	0.3458156361	0.3480665917	0.3466691271	0.3474181554
1300	0.3452215958	0.3467566974	0.3470243216	0.3485460599
1400	0.3459184115	0.3469555123	0.3470557031	0.3487727202
1500	0.3455287785	0.3470249711	0.347285576	0.3475208582
1600	0.3462522187	0.3472170267	0.3470634223	0.3469304265
1700	0.3459013983	0.3467950857	0.347539299	0.3476240722
1800	0.3465049453	0.3479088546	0.3475172479	0.3470714973
1900	0.3462932885	0.3472088452	0.3477202806	0.3472572751
2000	0.3462451938	0.3475263339	0.3476103466	0.3474014477

==> Images/tikz_figure/Genome_Data_Isolation.txt <==
Iteration	AUC_Random	AUC_PCA	AUC_ICA	AUC_Ensemble
100	0.1528518395	0.15428889	0.164571845	0.1524004744
200	0.2669104738	0.2690537802	0.2504948973	0.2638872332
300	0.2718513144	0.2756161609	0.2648996532	0.2722683241
400	0.2723948882	0.277137992	0.269275635	0.274175808
500	0.2725667178	0.2773085273	0.2711502944	0.2744458336
600	0.2718619432	0.2769608032	0.272254546	0.273953172
700	0.273289794	0.2764675552	0.2719010767	0.2744439592
800	0.2726149434	0.2764363852	0.2721378174	0.2740186321
900	0.2735336776	0.2769112761	0.2720571707	0.2737647682
1000	0.2733689261	0.277139873	0.2721871901	0.2743534768
1100	0.2732965036	0.2771810924	0.2727538964	0.2744908382
1200	0.2727026967	0.276138044	0.2727531542	0.2742308899
1300	0.2732168494	0.2755483179	0.2723489039	0.2741673973
1400	0.2733528237	0.2755981125	0.2724887136	0.2746785605
1500	0.2728740469	0.2749641129	0.2731753008	0.2744500265
1600	0.2726383549	0.2742171609	0.2732462447	0.2745112902
1700	0.2734258584	0.2745584289	0.2733941236	0.2740755901
1800	0.2726024101	0.2745599129	0.2725423332	0.2746663924
1900	0.2731828404	0.2749170361	0.2728662171	0.2741010782
2000	0.2723575529	0.2745616871	0.2731520214	0.2740110671

==> Images/tikz_figure/Genome_Data_Laplacian.txt <==
Iteration	AUC_Random	AUC_PCA	AUC_ICA	AUC_Ensemble
100	0.1265068248	0.1956760206	0.1601299047	0.183206578
200	0.1313481971	0.1972621441	0.1803572226	0.1888560027
300	0.1312451698	0.1911793202	0.1825788573	0.1810295202
400	0.1315172671	0.1859316952	0.183828548	0.177276491
500	0.1313570854	0.1837485232	0.1863350746	0.1768438305
600	0.1318551403	0.1814156753	0.1872684918	0.1777307397
700	0.1313617987	0.1800337926	0.1879922903	0.1766348149
800	0.1315040274	0.1801118648	0.1885315856	0.1769880788
900	0.1316854865	0.1795729495	0.1885311803	0.1762601002
1000	0.1323859419	0.1791163717	0.1890786817	0.1775979136
1100	0.1312911224	0.1789542313	0.1884593566	0.1765237141
1200	0.131824083	0.1790330093	0.1889433729	0.1774016619
1300	0.1316460742	0.1785471338	0.1882640935	0.1782684089
1400	0.1319074521	0.1788244381	0.1894189266	0.1777380913
1500	0.1323687184	0.1784185446	0.1893940831	0.1779283416
1600	0.1324047668	0.1784444273	0.1890602142	0.1782075002
1700	0.1321468946	0.1796463334	0.189435915	0.178571945
1800	0.1321643221	0.1791121032	0.1895217833	0.1780483069
1900	0.1323643032	0.179767981	0.1894996556	0.1786213845
2000	0.1330000445	0.1790162803	0.1898738895	0.1787979685

==> Images/tikz_figure/Host_Data_Approximate_Auc.txt <==
Iteration	AUC_Random	AUC_PCA	AUC_ICA	AUC_Ensemble
100	0.07217935749	0.101103991	0.2390963596	0.1355515376
200	0.09691985421	0.232872639	0.1890652091	0.2127363204
300	0.09730403681	0.2317155615	0.2054395106	0.2101901571
400	0.09844843942	0.2339515902	0.2121786076	0.2052904822
500	0.09126434472	0.2184074954	0.2179997442	0.2126140006
600	0.1007952785	0.2274589899	0.2060528796	0.2135961173
700	0.1032280211	0.2040923093	0.1952373625	0.1952996854
800	0.1058439771	0.204700631	0.2030829308	0.2232461334
900	0.1058082605	0.2372487917	0.2059790737	0.2039112723
1000	0.1051388718	0.2044925977	0.1990834271	0.2176015918
1100	0.1039167712	0.2162568789	0.1905292147	0.2300500043
1200	0.1048728729	0.2071039482	0.1839371749	0.2136807661
1300	0.1051200838	0.2024341481	0.1951808184	0.2055790426
1400	0.1030201361	0.2067522285	0.2034852694	0.2209291612
1500	0.1020858131	0.2049983841	0.216929916	0.2353153394
1600	0.09975872328	0.2145183362	0.1952728977	0.2048066242
1700	0.09930788154	0.2055601083	0.1852457727	0.2075802838
1800	0.09713181322	0.2032996132	0.1914111042	0.2115405777
1900	0.0960257517	0.2158673171	0.1905131875	0.212904988
2000	0.09385453572	0.2118804869	0.2031476447	0.2146982241

==> Images/tikz_figure/Host_Data_Gaussian_Auc.txt <==
Iteration	AUC_Random	AUC_PCA	AUC_ICA	AUC_Ensemble
100	0.2486691979	0.2643671036	0.2629551615	0.2537665849
200	0.3394546591	0.3428230046	0.3344654393	0.3392734484
300	0.3391723678	0.3423938775	0.3410425905	0.3396218137
400	0.3440371479	0.3422732754	0.3421841969	0.3378955596
500	0.3511054327	0.3415627798	0.3435354077	0.3399234027
600	0.3431479282	0.3425485983	0.3477488289	0.3444699272
700	0.3454647209	0.3515320767	0.3457640989	0.3426842032
800	0.3410716036	0.3469840649	0.3451494289	0.3450402914
900	0.3448467686	0.3467477176	0.3429602264	0.3469320968
1000	0.3447347526	0.348305243	0.3476413283	0.3513332803
1100	0.3458327417	0.3433626309	0.3474859529	0.350311395
1200	0.3463177285	0.346683134	0.3443715792	0.3450357708
1300	0.3417871788	0.3414238458	0.3471443382	0.3469193743
1400	0.345989626	0.3489786555	0.3480532918	0.3481439442
1500	0.3427062946	0.3441772584	0.3453178808	0.345062382
1600	0.3434154372	0.3485995069	0.3490114328	0.343073828
1700	0.3443758241	0.3415088819	0.347755608	0.3444413164
1800	0.3416905131	0.3428984554	0.3453883079	0.3450802628
1900	0.3421046201	0.350311813	0.3416460238	0.3432793581
2000	0.3457389279	0.3431392522	0.3449603985	0.3456124935

==> Images/tikz_figure/Host_Data_Isolation_Auc.txt <==
Iteration	AUC_Random	AUC_PCA	AUC_ICA	AUC_Ensemble
100	0.2557752082	0.2584422041	0.2696201223	0.2680747028
200	0.3405211205	0.3387038262	0.333267511	0.3347309418
300	0.3384679834	0.3410693734	0.3406759454	0.3403993942
400	0.3418838908	0.3409895713	0.3413205013	0.3393645793
500	0.3382725944	0.3385327955	0.344334415	0.3439107328
600	0.3425559875	0.3433044075	0.3467552169	0.3459531353
700	0.3459407851	0.3356448685	0.3440108519	0.3389262816
800	0.3411350412	0.3380670311	0.339621661	0.3409298173
900	0.3401771961	0.3361123978	0.3392587388	0.345530937
1000	0.340535133	0.3384088457	0.3460268999	0.3429083174
1100	0.3439317102	0.340419678	0.3385527423	0.3439811723
1200	0.34065596	0.3445777143	0.3420365862	0.3430931515
1300	0.3440514502	0.3440859291	0.3444598776	0.3422167726
1400	0.3489797009	0.3391146747	0.3417843787	0.3464740879
1500	0.3440225507	0.3413177171	0.3451862391	0.347361168
1600	0.3471891702	0.3426038618	0.3420986566	0.3468984151
1700	0.3493440655	0.3416691349	0.3434237487	0.343646221
1800	0.3554853338	0.3461233301	0.3428521446	0.3440543606
1900	0.344165861	0.3368071147	0.3463348863	0.3432535505
2000	0.3442822136	0.3452735794	0.3424277844	0.3446265529

==> Images/tikz_figure/Host_Data_Laplacian_Auc.txt <==
Iteration	AUC_Random	AUC_PCA	AUC_ICA	AUC_Ensemble
100	0.1679534087	0.2716387713	0.2251714045	0.2605530183
200	0.1794859475	0.2657651235	0.2218990476	0.2542999243
300	0.1720121021	0.2658830456	0.2297234222	0.2536394956
400	0.1817830752	0.2705526472	0.2355937714	0.2634500425
500	0.2020130888	0.2605017885	0.2321884634	0.2531665344
600	0.1733741647	0.2665066579	0.2441157786	0.2565570713
700	0.1813592948	0.2611154218	0.2403838567	0.2570966961
800	0.1777833727	0.2620914536	0.2402514133	0.2699961246
900	0.1810698198	0.2574311811	0.2380762246	0.2720999537
1000	0.1849321401	0.2756224545	0.2401213936	0.2491895405
1100	0.1829211031	0.2608780155	0.2418482887	0.2605128919
1200	0.1765903082	0.2585228478	0.2387835354	0.2626740956
1300	0.1780651392	0.2671320626	0.2430087207	0.2646410948
1400	0.1840637148	0.2619541543	0.2436777841	0.2540663434
1500	0.1841215811	0.2619497921	0.2436232818	0.2560808651
1600	0.182611689	0.2705067075	0.2463996931	0.2524435124
1700	0.1754398306	0.2551855642	0.2516694019	0.2525042014
1800	0.1822169141	0.2548032953	0.2431747499	0.2510896937
1900	0.1801027068	0.2726361168	0.2483309596	0.2639354908
2000	0.1881424357	0.2795351719	0.244801022	0.2717119367

==> Images/tikz_figure/Isolation_Auc.txt <==
Iteration	AUC_Random	AUC_PCA	AUC_ICA	AUC_LDA	AUC_CMD	AUC_Ensemble
100	0.1183287513	0.168429962	0.1681970533	0.1812573487	0.1778376579	0.1692769996
200	0.1684927429	0.1925857247	0.1967069012	0.1996585739	0.194818776	0.1961685148
300	0.1737015706	0.1947208696	0.1998222946	0.198031721	0.1968682548	0.1954995343
400	0.1770886562	0.1990610807	0.194909777	0.1952267916	0.1967964165	0.1938153694
500	0.181218407	0.1946321592	0.1956766126	0.1955681889	0.1973347794	0.1950142122
600	0.1817716745	0.1975333813	0.1971598716	0.2006320513	0.1954303934	0.1959166767
700	0.1822451055	0.1975826593	0.2004185655	0.1972393196	0.1995549611	0.1967831775
800	0.1849241695	0.2007975748	0.1983880177	0.1991141547	0.197053869	0.1954551611
900	0.1852276602	0.2032467917	0.1994620017	0.19719535	0.1969503309	0.1944417611
1000	0.1866113261	0.2000090704	0.1990991328	0.1975569387	0.1994524217	0.2002859784
1100	0.1844329252	0.1989958729	0.1997626475	0.1981268891	0.1971670751	0.1995044334
1200	0.1877073215	0.2004004415	0.1994607724	0.1976983588	0.1994956161	0.2007015536
1300	0.1905040574	0.2018645058	0.1993976531	0.1974447059	0.1978998685	0.1985461061
1400	0.1889687675	0.1996636196	0.2095549047	0.1999107431	0.1992511471	0.1994296423
1500	0.1911361893	0.2011877025	0.1988273465	0.1982285857	0.2040428249	0.2004457542
1600	0.188684048	0.1995571309	0.2014309974	0.2010494858	0.1985641598	0.1969732226
1700	0.1898543905	0.1997846616	0.2012508755	0.1980631918	0.2030472166	0.2020287409
1800	0.1874697547	0.2033693122	0.2007013291	0.1987354208	0.1998612934	0.2022238728
1900	0.1874413165	0.202734116	0.2020539372	0.2013225112	0.1981632288	0.1980537947
2000	0.1895039481	0.2038906396	0.198181502	0.1991019973	0.2022977419	0.1987699322

==> Images/tikz_figure/Laplacian_Auc.txt <==
Iteration	AUC_Random	AUC_PCA	AUC_ICA	AUC_Ensemble	AUC_LDA	AUC_CMD
100	0.001936065122	0.1636650675	0.1345712276	0.04938189866		
200	0.03165172436	0.1427375737	0.1432543413	0.1327718578		
300	0.0883111275	0.1326327441	0.1332609021	0.2037164769		
400	0.1221581067	0.1460802203	0.2084020165	0.146465984		
500	0.1518689019	0.1591425188	0.1552998579	0.1512976382		
600	0.1672581328	0.1618693503	0.1608083529	0.1551314105		
700	0.1540617691	0.1599608209	0.1637044675	0.1576258362		
800	0.153567052	0.1600314011	0.1669497335	0.1553953087		
900	0.1531463331	0.1611199883	0.1809384321	0.1738948206		
1000	0.1692131246	0.1593170409	0.1551375863	0.1879475255		
1100	0.1726517185	0.1640156003	0.1785627128	0.2237718558		
1200	0.1547564966	0.1677787036	0.1633529458	0.170581615		
1300	0.1570513873	0.1616286078	0.1634361763	0.1729859643		
1400	0.1560784921	0.1597406438	0.1634360981	0.1602584711		
1500	0.1599564135	0.1597452137	0.1634360981	0.1561596907		
1600	0.1705209703	0.1597435444	0.1634360981	0.1621451674		
1700	0.1530886336	0.1597389222	0.1634360981	0.1641136414		
1800	0.1498115147	0.1597389222	0.1634360981	0.1769642912		
1900	0.1484190157	0.1597389222	0.1634360981	0.1649409606		
2000	0.1697473936	0.1597389222	0.1634360981	0.1650218933		

==> Images/tikz_figure/ShortRead_Data_Approximate_Auc.txt <==
Iteration	AUC_Random	AUC_PCA	AUC_ICA	AUC_Ensemble
100	0.00431700674	0.04443220829	0.003368084564	0.02486472229
200	0.004284279597	0.04072077275	0.004011840438	0.02115842984
300	0.00401680261	0.03348286849	0.004027452251	0.01157728434
400	0.003965254962	0.02671798426	0.004122226437	0.006382544695
500	0.003927611061	0.01717763568	0.004095826249	0.005065115719
600	0.00399186325	0.009833716548	0.004081423745	0.005069304215
700	0.004026359659	0.006603017808	0.004075682452	0.005092937121
800	0.00402130195	0.004821357513	0.004082245408	0.00511533332
900	0.004022151691	0.004533366816	0.00408125011	0.005181221831
1000	0.004014417426	0.004455658374	0.004061250887	0.005201967509
1100	0.004033323671	0.004543354539	0.004063174631	0.005135529741
1200	0.004049145582	0.004611978189	0.004076270539	0.005125797593
1300	0.004049511555	0.004603953711	0.004147025089	0.005113834269
1400	0.004048860606	0.004560921042	0.004147669271	0.005119893424
1500	0.004048866686	0.004625021337	0.00414757599	0.005044228506
1600	0.004048864735	0.004593930511	0.004147577941	0.005075707364
1700	0.004048859137	0.004614274204	0.004147549859	0.00506630405
1800	0.004048859137	0.004592766667	0.004147549859	0.005065129586
1900	0.004048859137	0.004602832523	0.004147549859	0.005065043435
2000	0.004048859137	0.004569432059	0.004147549859	0.005066239764

==> Images/tikz_figure/ShortRead_Data_Gaussian_Auc.txt <==
Iteration	AUC_Random	AUC_PCA	AUC_ICA	AUC_Ensemble
100	0.3235788131	0.2324962052	0.202393014	0.223134744
200	0.4359770345	0.4261248888	0.3854438917	0.4088322351
300	0.4491973702	0.4591244171	0.4209199028	0.4395070375
400	0.4552177581	0.4763514781	0.4392170095	0.451165818
500	0.4579044118	0.4778141265	0.4488093232	0.4572069059
600	0.4596069112	0.4783496606	0.4536268868	0.4580677831
700	0.4597752949	0.4769384583	0.4565355528	0.4601383626
800	0.4605576439	0.4761552662	0.4583815025	0.4615695884
900	0.4609932299	0.475029577	0.4594782732	0.4632145741
1000	0.4613311084	0.4743754533	0.4604142916	0.46446936
1100	0.4615427976	0.4740630152	0.4609808953	0.4651352974
1200	0.4617730504	0.4738165752	0.4617527557	0.4654488728
1300	0.4620991297	0.473918953	0.4620567507	0.4658227411
1400	0.462267816	0.474531629	0.4624652061	0.4661057297
1500	0.4623896144	0.475253132	0.4627810786	0.4663275148
1600	0.4624851001	0.4759344217	0.4631534775	0.4663649541
1700	0.462623096	0.4744170404	0.4631499288	0.4666710211
1800	0.4626812612	0.4734297184	0.4633020018	0.4667653055
1900	0.4627005723	0.4725009597	0.4634853591	0.4668910393
2000	0.4627651508	0.4717943878	0.4631248693	0.4669988122

==> Images/tikz_figure/ShortRead_Data_Isolation_Auc.txt <==
Iteration	AUC_Random	AUC_PCA	AUC_ICA	AUC_Ensemble
100	0.2645032962	0.2274796689	0.2141153742	0.2252662716
200	0.373295079	0.3747812207	0.3521585002	0.367595051
300	0.3822957548	0.3936361432	0.3721181616	0.3834962885
400	0.3840678944	0.3999471222	0.3808843423	0.3894802432
500	0.3857028203	0.4010186717	0.383929526	0.3897878617
600	0.3866486842	0.3991278059	0.3857614752	0.3892454106
700	0.3870905939	0.3972552702	0.3865785927	0.3889236703
800	0.3872888285	0.3961260304	0.3874483933	0.3886455273
900	0.3874848956	0.395374309	0.3879701917	0.3887742983
1000	0.3875679908	0.3946835502	0.3879213714	0.3889736227
1100	0.3875747569	0.3949304399	0.3886442788	0.3888714492
1200	0.3875050952	0.3947787685	0.3886989083	0.388747862
1300	0.3875455045	0.393934519	0.3887923113	0.3887809631
1400	0.3875696182	0.3933432048	0.3891302032	0.3887876826
1500	0.3875860237	0.3929666455	0.389328448	0.3887035884
1600	0.3877076048	0.392774256	0.389510261	0.388810653
1700	0.3878219425	0.3928727587	0.3895942104	0.3887290409
1800	0.3878209336	0.3930594019	0.3894522505	0.3886779099
1900	0.3878983737	0.3932447576	0.389575439	0.3886625289
2000	0.3879539559	0.39345254	0.3895926874	0.3886105062

==> Images/tikz_figure/ShortRead_Data_Laplacian_Auc.txt <==
Iteration	AUC_Random	AUC_PCA	AUC_ICA	AUC_Ensemble
100	0.02837412285	0.0446940798	0.02836480635	0.0269197574
200	0.05155050995	0.06669560675	0.05316710883	0.05892914314
300	0.05240949861	0.06613575268	0.05394013498	0.05719840066
400	0.05248797198	0.06092411117	0.05409338719	0.05639661832
500	0.05247776523	0.0631004266	0.05417543307	0.06117544814
600	0.05247503448	0.05803792707	0.05419065096	0.06095951939
700	0.05247479561	0.0603484758	0.05419051638	0.05988189437
800	0.05247479366	0.05548546914	0.05419051638	0.05987826131
900	0.05247479366	0.05941507625	0.05419051638	0.05988953705
1000	0.05247479366	0.05990093895	0.05419051638	0.05990490912
1100	0.05247479366	0.06046102019	0.05419051638	0.0599056525
1200	0.05247479366	0.0612355212	0.05419051638	0.0599057181
1300	0.05247479366	0.05010200251	0.05419051638	0.0599057181
1400	0.05247479366	0.05592846887	0.05419051638	0.0599057181
1500	0.05247479366	0.05755903753	0.05419051638	0.0599057181
1600	0.05247479366	0.05783147073	0.05419051638	0.0599057181
1700	0.05247479366	0.05802039067	0.05419051638	0.0599057181
1800	0.05247479366	0.05802857031	0.05419051638	0.0599057181
1900	0.05247479366	0.05798541248	0.05419051638	0.0599057181
2000	0.05247479366	0.05798299244	0.05419051638	0.0599057181

==> Images/tikz_figure/Spike_Approximate_Auc.txt <==
Iteration	AUC_Random	AUC_PCA	AUC_ICA	AUC_Ensemble
100	0.1581718051	0.1449283911	0.1744045799	0.14215077
200	0.1462415277	0.1383051042	0.1335898202	0.131795345
300	0.1374881014	0.1330792425	0.1593086326	0.1242699328
400	0.145578423	0.1277514856	0.1469682776	0.120876931
500	0.1331896808	0.1245584356	0.1513896336	0.1185352241
600	0.1489023965	0.1224291083	0.1380447015	0.1174742253
700	0.1307053239	0.1205059854	0.1361845781	0.1163735551
800	0.1365165141	0.1198382229	0.1395934331	0.1155904168
900	0.1307447603	0.1197292545	0.1438125124	0.1146004793
1000	0.151826258	0.1191905315	0.1433028186	0.1141899731
1100	0.1364280386	0.1181529849	0.1360507078	0.1140544897
1200	0.1324238782	0.1180114168	0.1329991138	0.1131915641
1300	0.1322829533	0.1172583389	0.1412511775	0.1127760819
1400	0.1303346014	0.1169951049	0.1397019835	0.1123730984
1500	0.1344933718	0.1164109386	0.1488415381	0.1117748483
1600	0.134016655	0.1156704858	0.1346534982	0.1116010605
1700	0.137678578	0.1152006034	0.1375076598	0.1111343606
1800	0.1487329474	0.1158177304	0.1389514996	0.1107212751
1900	0.1413750283	0.1151480781	0.1415627293	0.1106252509
2000	0.1376463821	0.1149180646	0.1528046256	0.1104564121
